The Helioseismic and Magnetic Imager (HMI) Vector Magnetic Field Pipeline: Optimization of the Spectral Line Inversion Code

The Very Fast Inversion of the Stokes Vector (VFISV) is a Milne-Eddington spectral line inversion code used to determine the magnetic and thermodynamic parameters of the solar photosphere from observations of the Stokes vector in the 6173 A Fe I line by the Helioseismic and Magnetic Imager (HMI) onboard the Solar Dynamics Observatory (SDO). We report on the modifications made to the original VFISV inversion code in order to optimize its operation within the HMI data pipeline and provide the smoothest solution in active regions. The changes either sped up the computation or reduced the frequency with which the algorithm failed to converge to a satisfactory solution. Additionally, coding bugs which were detected and fixed in the original VFISV release, are reported here.

==> response.txt <==
Dear Editor,

    I have addressed all of the style comments/corrections sent to me on 2014 February 1st. 
Attached is the revised version of the manuscript. 

Thanks!
Rebecca

